Worst-Case Execution Time Calculation for Query-Based Monitors by Witness Generation

Runtime monitoring plays a key role in the assurance of modern intelligent cyber-physical systems, which are frequently data-intensive and safety-critical. While graph queries can serve as an expressive yet formally precise specification language to capture the safety properties of interest, there are no timeliness guarantees for such auto-generated runtime monitoring programs, which prevents their use in a real-time setting. While worst-case execution time (WCET) bounds derived by existing static WCET estimation techniques are safe, they may not be tight as they are unable to exploit domain-specific (semantic) information about the input models. This paper presents a semantic-aware WCET analysis method for data-driven monitoring programs derived from graph queries. The method incorporates results obtained from low-level timing analysis into the objective function of a modern graph solver. This allows the systematic generation of input graph models up to a specified size (referred to as witness models) for which the monitor is expected to take the most time to complete. Hence the estimated execution time of the monitors on these graphs can be considered as safe and tight WCET. Additionally, we perform a set of experiments with query-based programs running on a real-time platform over a set of generated models to investigate the relationship between execution times and their estimates, and compare WCET estimates produced by our approach with results from two well-known timing analyzers, aiT and OTAWA.

==> cover-letter-tecs-submission.txt <==
Dear Editor-in-Chief,

We would like to send our work titled "Worst-Case Execution Time Calculation for Query-Based Monitors by Witness Generation" into your consideration of being published at TECS.

In this paper, we present a novel worst-case execution time (WCET) computation approach for an emerging class of data-driven runtime monitoring programs. These monitors operate by evaluating graph queries over a runtime snapshot of the system and its environment represented in a graph model. Since the underlying model can substantially influence the execution time of a query program, we propose to systematically generate so-called witness models as input the runtime monitor is expected to take the most time to complete. Hence the estimated execution time of the monitors on these graphs can be considered as WCET. Moreover, in case when the runtime model exceeds the size that was used for static WCET calculation at design time, our approach provides a fast but more conservative recomputation of safe execution time bounds on-the-fly using runtime model statistics. We present our experiment results executed over real hardware using a set of generated models to investigate the relationship between execution times and their estimates, and we compare WCETs obtained with the different approaches.

Our work lies at the intersection of two separate research fields of software engineering research; it innovatively builds on recent advances in model-based software engineering (MBSE) and timing analysis of real-time embedded programs. To assist in finding qualified reviewers for the paper, we provide a list of four independent senior reviewers who have substantial expertise in both MBSE and real-time systems
* Prof. Matthias Tichy and Prof. Holger Giese were co-authors of the only paper which (to our best of our knowledge) discussed related challenges that we tackle in our work
* Prof. Andy Schürr is the Chair of Real-Time Systems Group and he used to be PC Chair of the MODELS conference
* Prof. Wahab Hamou-Lhadj works at the intersection software engineering and IoT
In addition, our paper builds on recent results in symbolic WCET research from Prof. Julien Forget who specializes in embedded real-time systems and worst-case execution time computation.

Best regards,



==> minor-rev-response-draft.txt <==
Dear Mr. Búr,

A decision on your paper TECS-2020-0108.R1 entitled Worst-Case Execution Time Calculation for Query-Based Monitors by Witness Generation has been made. Please

*** prepare a minor revision and resubmit until 05-Jun-2021 ***

I enclose the reviewers' comments below. Please submit your revision to https://mc.manuscriptcentral.com/tecs and put the Comments To Reviewers in the field "Author's Response".

Thank you very much for your contribution to ACM Transactions on Embedded Computing Systems.
 
Sincerely,
Tulika Mitra
Editor-in-Chief
ACM Transactions on Embedded Computing Systems

----

Associate Editor's Comments to Author:
While we call them "minor" revisions, please take them very seriously and address them in your revised submission.



Reviewer(s)' Comments to Author:

Referee: 1

Comments to the Author
The authors put some good effort to produce a revamped version of the paper. I appreciate the restructuring of part of the paper which is now providing more details on both the formal and informal side of things, and the fixes to the evaluation session. For sure, removing the discussions and claims around parametric/on-line WCET computation from the scope of the paper has been a good decision.

Nonetheless, despite the applied changes, I am afraid this contribution is still inheriting the drawbacks and limitations of the previous version.

I am still convinced the criticism on WCET analysis methods is not backed up by relevant examples or arguments. I see the point of being able to get flow facts automatically from meta-model information that is naturally lost in the produced code. However, I see this more as a nice approach that does not provide huge improvement over existing tools (this is also what I see from the evaluation).

ANSWER: 
 * it is an essentially novel idea to use MM + model scope information
 * we provide WCET for cases which current tools are unable to tackle (color codes in eval - no output could be produced in reality)
 * improvements are comparable to other recent improvements made by others


The discussion around the witness generation, while extended, is not shedding much light on ow it is generated and what it represent (a real execution or a potentially real one). This is a problem also iin other parts of the paper, where adding more text does not necessarily mean delivering more relevant information.

ANSWER:
 * example to 5.4: add an initial partial model and a few refinement steps 

The difference between background and contribution is still really blurry. The paper structure is still not helping in that. The related work section is gathering only part of the background information...other information is scattered in the paper. No real related-work section is given.

ANSWER:
 * Align related work structure with sec 3. + rest of the paper. 

Minor notes:
- I do not understand the color code used in the result tables.

ANSWER: TODO






Referee: 2

Comments to the Author
In the current form, the paper is much more clearer and the experiment much more significant. Yet, it remains so many typos and unclear elements.

Abstract: please do not let This/The/we alone at the end of a line.1.

ANSWER: fixed

1. Intro
1st par. Last sentence: too abstract for me. Complexity of what?

ANSWER: fixed

Also In/the alone at end.

2.
1st par basic program blocks -- program useless and hide "basic blocks"

ANSWER: fixed

flow thus improve -- something is missing?

ANSWER: fixed

Example 3.5
\phi_{CT} -- symbol \phi has not been introduced so far.

ANSWER: Added to Example 3.4

3.3.3
Some lines of the algorithm does not match.
p10 (line 33) does not match?

ANSWER: Fixed both issues, adjusted the line numbers

4.1
basic blocks with multiple notes -- what do you mean by note?

ANSWER: typo notes -> nodes

Def 4.6 
In fact, the ILP supports max and min operators.

ANSWER: added note that max is without loss of generality

p12 (before 4.2) To be complete, you should also talk about loop bounding constraints.

ANSWER: TODO - loop bounding constraints are mentioned in the third bullet point. I wonder if the reviewer wants us to elaborate on loop bounding constraints?

g has not been introduced, isn't it?

ANSWER: Definition 4.7 introduced function g.

1st par of p. 13 Why do you choose x1 <= 3 and x = 0?

ANSWER: The model scope is defined by the domain, which in this case prescribes that (1) there are possibly maximum three trains in the model (x1 <= 3) and (2) there are no safety rule violations (x = 0). TODO update text

4.4
we can additional domain-specific -- something is missing

ANSWER: Missing word "add" has been added.

head of p15
and the ratios the number of objects -- something missing

ANSWER: Missing word "between" has been added.

before 5.1
model of n has n! possible -- of n what?

ANSWER: Missing word "objects" has been added.

5.1
2nd par. I do not completely agree: when a loop access an array, the data cache mainly benefit from spatial location and usual analyses should be able to detect this.

ANSWER: Reviewer is still focused on one single model? added parenthetical comment to allocating a model to different spatial locations

p19 "unrolled" how many times do you unroll the loops?

ANSWER: clarified that we are talking about unrolling in general, loop unrolling depth clarified in 6.1.2

5.3
You are using source lines to match the source/domain results with binaries and in your experimentation, you do not use any optimization and until that, it is ok. But what will arises if you enable optimizations?

ANSWER: added note on the support of compiler optimization

Algo3. Do not use the parameter planTrace ?

ANSWER: added line to pseudocode that uses it

Algo 5. Ran is not defined?

ANSWER: defined the Ran notation for function range

Before 5.4
from q: where is defined q?

ANSWER: First sentence of proposition 5.1 defines q as a query program. -- changed "a query program" to "some query program" to make it clear that the choice of q is arbitrary

6.
No explanation for RQ1, RQ2 and RQ3.

ANSWER: 
 * Add a motivation paragraph after RQs have been introduced (see TSE paper)

head of p 111
Therefore, WCET estimates DS_\Sigma were at least -- guess something is missing

ANSWER: Missing word "by" has been added.






Referee: 3

Comments to the Author
I am happy with the revisions made by the authors. Specifically, I appreciate the comparison with the static WCET analysis tools and the clarification on how the low level WCET analysis can be used in their framework. I am still a bit skeptical on the usage of the graph solver and its utility as compared to IPET (the domain specific part is still vague). However, I do not see any major issue as such and the paper is in acceptable state.


